Observing the Reionization : Effect of Calibration and Position Errors on Realistic Observation Conditions

Observation of the redshifted 21-cm signal from Cosmic Dawn and Epoch of Reionization is a challenging endeavor in observational cosmology. Presence of orders of magnitude brighter astrophysical foregrounds and various instrumental systematics increases the complexity of these observations. This work presents an end-to-end pipeline dealing with synthetic interferometric data of sensitive radio observations . The mock sky model includes the redshifted 21-cm signal and astrophysical foregrounds. The effects of calibration error and position error in the extraction of the redshifted 21-cm power spectrum has been simulated. The effect of the errors in the image plane detection of the cosmological signal has also been studied. A comparative analysis for array configurations like the SKA1-Low, MWA and HERA has been demonstrated. The calibration error tolerance of the arrays, under some assumptions about the nature of the systematic components, is optimally found to be $\sim 0.01\%$ for the detection of the signal. For position errors, an offset of $\gtrapprox 5\arcsec$ makes the residual foregrounds obscure the target signal. These simulations also imply that in the SKA-1 Low performs marginally better than the others in the image domain, while the same is true for MWA in the power spectrum domain. This is one of the first studies that compares performance of various radio telescopes operating under similar observing conditions towards detecting the cosmological signal. This end-to-end pipeline can also be extended to study effects of chromatic primary beam, radio frequency inferences, foregrounds with spectral features, etc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
